When Does Optical Context Compression Pay Off? A Decode-Aware Cost Analysis of Reasoning VLMs

Rendering long text as images lets a vision-language model (VLM) read a document with fewer input tokens, and evaluations often count mainly these prefill tokens. We show that for reasoning models this accounting is incomplete. Across five models and two long-context benchmarks, reading the rendered document makes the model think longer: decode length grows by 1.5-3.5x on the four general-purpose VLMs tested, and under typical output pricing this decode tax makes image input more expensive than text for two of the five models on QuALITY. Unrecoverable information loss is not sufficient to explain the tax at moderate compression: Qwen's OCR of the same images recovers 98.7% of words, and feeding Kimi-K3 its own transcription as text restores text-mode reasoning length and accuracy. Whether compression pays off reduces to an exchange rate, (1-1/c)/(r-1), that must exceed the workload's price-weighted ratio of output to input tokens; this accounting decomposition shows why Kimi-K3 and DeepSeek-V4.1-Flash can benefit and Qwen and GLM cannot. None of the training-free signals we test predicts the tax before generation. As a practical heuristic, an image-first policy that sends only inputs with a per-input compression ratio of at least 1.6 to images and falls back to text once image-mode reasoning costs as much as the input's prefill saving cuts the bill by 6-14% on Kimi-K3 and DeepSeek-V4.1-Flash at an accuracy cost of 0.3-1.2 points; on QuALITY, asking for a reasoning budget on both paths is a stronger lever. Code and data are available at https://github.com/gitgzq/optical-compression-decode-tax.

==> data/k3_route_curve.csv <==
pct,frac_img,acc,bill
0,0.0,94.73,1.0
5,0.05,94.64,0.9871
10,0.1,94.63,0.9727
15,0.151,94.63,0.959
20,0.2,94.61,0.947
25,0.25,94.57,0.9347
30,0.3,94.56,0.922
35,0.35,94.44,0.9114
40,0.4,94.36,0.9008
45,0.451,94.19,0.8942
50,0.501,94.0,0.8856
55,0.55,93.97,0.8748
60,0.601,93.87,0.8651
65,0.65,93.73,0.8588
70,0.7,93.56,0.8508
75,0.75,93.5,0.8432
80,0.801,93.28,0.8371
85,0.85,93.1,0.8352
90,0.9,92.81,0.8399
95,0.95,92.44,0.8526
100,1.0,92.51,0.871


==> data/quintile_decode_ratio.csv <==
q,k3,qwen,glm
1,2.11,3.70,1.76
2,1.92,3.87,1.76
3,2.10,3.63,1.99
4,2.05,3.03,1.88
5,1.97,1.37,1.24

